Measurement of the differential cross section of photon plus jet production in ppbar collisions at sqrt{s}=1.96 TeV

We study the process of associated photon and jet production, p+pbar --> photon + jet + X, using 8.7 fb^-1 of integrated luminosity collected by the D0 detector at the Fermilab Tevatron Collider at a center-of-mass energy sqrt{s}=1.96 TeV. Photons are reconstructed with rapidity |y^gamma| <1.0 or 1.5<|y^{gamma}| < 2.5 and transverse momentum pT^gamma GeV. The highest-p_T jet is required to be in one of four rapidity regions up to |y^{jet}|< 3.2. For each rapidity configuration we measure the differential cross sections in pT_gamma separately for events with the same sign (y^{gamma} y^{jet}}>0) and opposite sign (y^{gamma} y^{jet}<=0) of photon and jet rapidities. We compare the measured triple differential cross sections, d^3 sigma / d pT_gamma y^{gamma} y^{jet}, to next-to-leading order (NLO) perturbative QCD calculations using different sets of parton distribution functions and to predictions from the SHERPA and PYTHIA Monte Carlo event generators. The NLO calculations are found to be in general agreement with the data, but do not describe all kinematic regions.

==> D0_gammajet_correl.txt <==

The measured cross section as a function of the photon transverse momentum, photon and jet rapidities
with the jet cone radius R = 0.7: Description of systematic sources.
Source     Description
purity     Photon+jet events purity in data
jes_mc     Jet energy scale in MC
jer        Jet energy resolution in MC
mod.dep.   Model dependence in MC
pes        Photon energy scale 
jes_data   Jet energy scale in data
trigger    EM trigger efficiency


The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
|y(gamma)|<1.0, |y(jet)|<0.8, y(gamma)*y(jet)>=0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 0.0 - 1.0
ABS(YRAP(C=JET)) : 0.0 - 0.8
YRAP(C=GAMMA)*YRAP(C=JET): >= 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)  
  20    23    +8.5, -8.5     +3.1, -3.5    +0.9, -1.8    +7.5, -7.5    +2.6, -2.5    +1.7, -1.4    +6.0, -6.0  
  23    26    +6.7, -6.7     +2.1, -2.5    +1.2, -1.1    +8.1, -8.1    +2.6, -2.5    +0.9, -0.9    +6.0, -6.0  
  26    30    +7.0, -7.0     +1.4, -1.6    +0.8, -0.7    +8.0, -8.0    +2.6, -2.5    +0.4, -0.4    +6.0, -6.0  
  30    35    +5.2, -5.2     +0.7, -0.8    +0.5, -0.3    +6.0, -6.0    +2.6, -2.6    +0.2, -0.3    +6.0, -6.0  
  35    40    +5.3, -5.3     +0.3, -0.3    +0.1, -0.2    +4.2, -4.2    +2.7, -2.6    +0.1, -0.1    +1.0, -1.0  
  40    45    +4.0, -4.0     +0.2, -0.2    +0.2, +0.0    +4.0, -4.0    +2.7, -2.6    +0.1, +0.0    +1.0, -1.0  
  45    50    +3.3, -3.3     +0.2, -0.1    +0.2, -0.1    +4.1, -4.1    +2.7, -2.6    +0.0, +0.0    +1.0, -1.0  
  50    60    +2.5, -2.5     +0.1, -0.1    +0.1, +0.0    +2.5, -2.5    +2.8, -2.7    +0.0, +0.0    +1.0, -1.0  
  60    70    +2.1, -2.1     +0.0, +0.0    +0.0, -0.1    +3.1, -3.1    +2.8, -2.7    +0.0, +0.0    +1.0, -1.0  
  70    80    +2.0, -2.0     +0.1, -0.1    +0.1, +0.0    +3.1, -3.1    +2.9, -2.8    +0.0, +0.0    +1.0, -1.0  
  80    90    +2.0, -2.0     +0.0, +0.0    +0.0, +0.0    +3.2, -3.2    +2.9, -2.8    +0.0, +0.0    +1.0, -1.0  
  90   110    +2.0, -2.0     +0.0, +0.0    +0.1, +0.0    +3.2, -3.2    +3.0, -2.9    +0.0, +0.0    +1.0, -1.0  
 110   130    +2.3, -2.3     +0.0, +0.0    +0.0, -0.1    +3.2, -3.2    +3.1, -3.0    +0.0, +0.0    +1.0, -1.0  
 130   150    +2.4, -2.4     +0.0, +0.0    +0.0, +0.0    +3.2, -3.2    +3.2, -3.1    +0.0, +0.0    +1.0, -1.0  
 150   170    +2.5, -2.5     +0.0, +0.0    +0.0, +0.0    +3.1, -3.1    +3.3, -3.2    +0.0, +0.0    +1.0, -1.0  
 170   200    +2.6, -2.6     +0.0, +0.0    +0.0, +0.0    +3.1, -3.1    +3.5, -3.4    +0.0, +0.0    +1.0, -1.0  
 200   230    +2.8, -2.8     +0.0, +0.0    +0.0, +0.0    +3.1, -3.1    +3.7, -3.6    +0.0, +0.0    +1.0, -1.0  
 230   300    +2.9, -2.9     +0.0, +0.0    +0.0, -0.1    +3.1, -3.1    +4.1, -3.9    +0.0, +0.0    +1.0, -1.0  
 300   400    +3.1, -3.1     +0.0, +0.0    +0.0, +0.0    +3.0, -3.0    +4.8, -4.6    +0.0, +0.0    +1.0, -1.0  





The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
|y(gamma)|<1.0, 0.8<|y(jet)|<1.6, y(gamma)*y(jet)>=0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 0.0 - 1.0
ABS(YRAP(C=JET)) : 0.8 - 1.6
YRAP(C=GAMMA)*YRAP(C=JET): >= 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)
  20    23    +8.7, -8.7     +4.6, -5.3    +0.6, -0.7    +7.0, -7.0    +2.7, -2.6    +1.9, -1.8    +6.0, -6.0  
  23    26    +6.7, -6.7     +3.2, -3.8    +0.9, -0.7    +8.5, -8.5    +2.8, -2.7    +1.0, -1.2    +6.0, -6.0  
  26    30    +8.0, -8.0     +2.1, -2.2    +0.7, -0.4    +8.5, -8.5    +2.8, -2.7    +0.7, -0.7    +6.0, -6.0  
  30    35    +5.0, -5.0     +1.1, -1.5    +0.4, -0.4    +6.5, -6.5    +2.8, -2.7    +0.3, -0.4    +6.0, -6.0  
  35    40    +5.4, -5.4     +0.6, -0.8    +0.1, -0.3    +4.9, -4.9    +2.8, -2.7    +0.1, -0.1    +1.0, -1.0  
  40    45    +4.2, -4.2     +0.4, -0.5    +0.3, -0.1    +4.6, -4.6    +2.9, -2.8    +0.1, -0.1    +1.0, -1.0  
  45    50    +3.3, -3.3     +0.2, -0.3    +0.0, -0.3    +4.5, -4.5    +2.9, -2.8    +0.1, -0.1    +1.0, -1.0  
  50    60    +2.4, -2.4     +0.2, -0.2    +0.1, -0.2    +3.1, -3.1    +2.9, -2.8    +0.1, -0.1    +1.0, -1.0  
  60    70    +2.1, -2.1     +0.2, -0.2    +0.1, +0.0    +3.7, -3.7    +3.0, -2.9    +0.1, -0.1    +1.0, -1.0  
  70    80    +1.9, -1.9     +0.1, -0.1    +0.1, +0.0    +3.6, -3.6    +3.0, -2.9    +0.1, +0.0    +1.0, -1.0  
  80    90    +1.9, -1.9     +0.1, -0.1    +0.0, -0.1    +3.6, -3.6    +3.1, -3.0    +0.0, +0.0    +1.0, -1.0  
  90   110    +2.1, -2.1     +0.1, +0.0    +0.2, -0.2    +3.5, -3.5    +3.2, -3.1    +0.0, +0.0    +1.0, -1.0  
 110   130    +2.4, -2.4     +0.1, -0.1    +0.0, +0.0    +3.6, -3.6    +3.3, -3.2    +0.0, +0.0    +1.0, -1.0  
 130   150    +2.6, -2.6     +0.0, +0.0    +0.1, +0.0    +3.9, -3.9    +3.5, -3.3    +0.0, +0.0    +1.0, -1.0  
 150   170    +2.9, -2.9     +0.0, +0.0    +0.0, +0.0    +4.2, -4.2    +3.6, -3.5    +0.0, +0.0    +1.0, -1.0  
 170   200    +3.0, -3.0     +0.0, +0.0    +0.0, +0.0    +3.8, -3.8    +3.8, -3.6    +0.0, +0.0    +1.0, -1.0  
 200   230    +3.2, -3.2     +0.1, +0.0    +0.1, -0.1    +3.9, -3.9    +4.0, -3.9    +0.0, +0.0    +1.0, -1.0  
 230   400    +3.5, -3.5     +0.0, +0.0    +0.1, -0.2    +5.2, -5.2    +4.7, -4.5    +0.0, +0.0    +1.0, -1.0  





The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
|y(gamma)|<1.0, 1.6<|y(jet)|<2.4, y(gamma)*y(jet)>=0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 0.0 - 1.0
ABS(YRAP(C=JET)) : 1.6 - 2.4
YRAP(C=GAMMA)*YRAP(C=JET): >= 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)
  20    23   +10.4,-10.4     +5.5, -6.7    +0.5, -1.5    +6.1, -6.1    +2.6, -2.5    +2.8, -2.9    +6.0, -6.0  
  23    26    +7.8, -7.8     +3.9, -4.5    +1.7, -1.0    +7.8, -7.8    +2.7, -2.6    +1.5, -1.7    +6.0, -6.0  
  26    30    +8.9, -8.9     +2.4, -3.1    +0.4, -0.9    +8.1, -8.1    +2.7, -2.6    +0.9, -0.9    +6.0, -6.0  
  30    35    +5.9, -5.9     +1.4, -1.7    +0.4, -0.7    +6.5, -6.5    +2.8, -2.7    +0.5, -0.6    +6.0, -6.0  
  35    40    +6.7, -6.7     +0.9, -1.2    +0.6, -0.2    +5.7, -5.7    +2.9, -2.8    +0.4, -0.2    +1.0, -1.0  
  40    45    +4.7, -4.7     +0.4, -0.6    +0.0, -0.2    +4.7, -4.7    +3.0, -2.9    +0.2, -0.2    +1.0, -1.0  
  45    50    +3.6, -3.6     +0.6, -0.5    +0.4, -0.2    +5.0, -5.0    +3.1, -3.0    +0.2, -0.1    +1.0, -1.0  
  50    60    +2.8, -2.8     +0.6, -0.3    +0.5, -0.5    +4.0, -4.0    +3.2, -3.1    +0.2, -0.1    +1.0, -1.0  
  60    70    +3.0, -3.0     +0.2, -0.2    +0.1, -0.1    +4.0, -4.0    +3.4, -3.3    +0.1, -0.1    +1.0, -1.0  
  70    80    +2.3, -2.3     +0.1, -0.2    +0.3, -0.1    +3.9, -3.9    +3.6, -3.4    +0.1, +0.0    +1.0, -1.0  
  80    90    +2.5, -2.5     +0.1, -0.3    +0.1, -0.1    +4.2, -4.2    +3.8, -3.6    +0.1, -0.1    +1.0, -1.0  
  90   110    +3.0, -3.0     +0.1, -0.1    +0.0, +0.0    +4.2, -4.2    +4.0, -3.9    +0.0, +0.0    +1.0, -1.0  
 110   130    +3.6, -3.6     +0.0, -0.1    +0.3, -0.3    +4.7, -4.7    +4.4, -4.2    +0.1, -0.2    +1.0, -1.0  
 130   150    +4.1, -4.1     +0.0, -0.2    +0.5, -0.2    +4.1, -4.1    +4.9, -4.6    +0.0, -0.2    +1.0, -1.0  
 150   170    +4.5, -4.5     +0.0, +0.0    +0.0, -0.4    +4.9, -4.9    +5.3, -5.0    +0.4, +0.0    +1.0, -1.0  
 170   300    +5.1, -5.1     +0.0, -0.1    +0.7, -1.9    +9.2, -9.2    +6.5, -6.1    +0.0, +0.0    +1.0, -1.0  





The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
|y(gamma)|<1.0, 2.4<|y(jet)|<3.2, y(gamma)*y(jet)>=0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 0.0 - 1.0
ABS(YRAP(C=JET)) : 2.4 - 3.2
YRAP(C=GAMMA)*YRAP(C=JET): >= 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)  
  20    23   +11.4,-11.4     +6.6, -8.2    +1.0, -2.5    +5.9, -5.9    +3.3, -3.2    +4.5, -5.4    +6.0, -6.0  
  23    26    +8.1, -8.1     +4.9, -6.2    +0.3, -2.1    +8.0, -8.0    +3.4, -3.2    +3.3, -2.8    +6.0, -6.0  
  26    30    +9.4, -9.4     +3.4, -4.3    +0.3, -0.4    +8.7, -8.7    +3.4, -3.3    +2.5, -2.2    +6.0, -6.0  
  30    35    +6.0, -6.0     +2.1, -2.9    +0.3, -0.6    +6.8, -6.8    +3.5, -3.4    +1.6, -1.4    +6.0, -6.0  
  35    40    +6.5, -6.5     +1.7, -2.3    +0.3, -1.0    +6.3, -6.3    +3.7, -3.5    +0.7, -0.6    +1.0, -1.0  
  40    45    +4.3, -4.3     +1.0, -1.4    +1.0, -1.0    +6.4, -6.4    +3.8, -3.6    +0.4, -0.5    +1.0, -1.0  
  45    50    +3.4, -3.4     +0.8, -1.2    +0.0, -1.5    +5.5, -5.5    +3.9, -3.8    +0.7, -0.5    +1.0, -1.0  
  50    60    +3.4, -3.4     +1.3, -1.1    +0.1, -0.1    +4.2, -4.2    +4.1, -3.9    +0.8, -0.4    +1.0, -1.0  
  60    70    +2.8, -2.8     +0.8, -0.6    +0.4, -0.9    +5.9, -5.9    +4.4, -4.2    +0.4, -0.6    +1.0, -1.0  
  70    80    +3.6, -3.6     +0.6, -0.7    +0.5, -2.7    +5.6, -5.6    +4.6, -4.4    +0.5, -0.6    +1.0, -1.0  
  80    90    +4.2, -4.2     +1.4, -1.0    +1.5, -1.5    +8.0, -8.0    +4.9, -4.6    +0.2, -0.4    +1.0, -1.0  
  90   110    +5.0, -5.0     +1.1, -0.3    +0.6, -1.9   +11.8,-11.8    +5.3, -5.0    +1.9, -0.4    +1.0, -1.0  
 110   200    +6.7, -6.7     +0.0, +0.0    +0.9, -2.8    +8.6, -8.6    +6.4, -6.0    +1.2, +0.0    +1.0, -1.0  





The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
|y(gamma)|<1.0, |y(jet)|<0.8, y(gamma)*y(jet)<0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 0.0 - 1.0
ABS(YRAP(C=JET)) : 0.0 - 0.8
YRAP(C=GAMMA)*YRAP(C=JET): < 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)  
  20    23    +8.5, -8.5     +3.5, -4.0    +0.5, -1.3    +3.9, -3.9    +2.6, -2.5    +1.6, -1.7    +6.0, -6.0  
  23    26    +7.1, -7.1     +2.3, -2.5    +0.9, -1.0    +5.3, -5.3    +2.6, -2.5    +0.9, -0.8    +6.0, -6.0  
  26    30    +7.2, -7.2     +1.2, -1.8    +0.4, -1.2    +6.9, -6.9    +2.6, -2.6    +0.5, -0.6    +6.0, -6.0  
  30    35    +5.1, -5.1     +0.8, -0.9    +0.3, -0.7    +4.3, -4.3    +2.7, -2.6    +0.2, -0.3    +6.0, -6.0  
  35    40    +5.0, -5.0     +0.4, -0.5    +0.2, -0.2    +3.0, -3.0    +2.7, -2.6    +0.1, -0.1    +1.0, -1.0  
  40    45    +4.0, -4.0     +0.2, -0.3    +0.4, -0.1    +2.9, -2.9    +2.7, -2.6    +0.1, -0.1    +1.0, -1.0  
  45    50    +3.3, -3.3     +0.1, -0.2    +0.1, -0.1    +5.0, -5.0    +2.7, -2.6    +0.0, -0.1    +1.0, -1.0  
  50    60    +2.6, -2.6     +0.1, -0.1    +0.0, -0.1    +2.5, -2.5    +2.7, -2.7    +0.0, +0.0    +1.0, -1.0  
  60    70    +2.2, -2.2     +0.1, -0.1    +0.0, +0.0    +3.1, -3.1    +2.8, -2.7    +0.1, -0.1    +1.0, -1.0  
  70    80    +2.0, -2.0     +0.1, +0.0    +0.1, +0.0    +3.1, -3.1    +2.8, -2.7    +0.0, +0.0    +1.0, -1.0  
  80    90    +2.0, -2.0     +0.0, +0.0    +0.0, -0.1    +3.2, -3.2    +2.9, -2.8    +0.0, +0.0    +1.0, -1.0  
  90   110    +2.1, -2.1     +0.0, +0.0    +0.0, +0.0    +3.2, -3.2    +2.9, -2.8    +0.0, +0.0    +1.0, -1.0  
 110   130    +2.2, -2.2     +0.0, +0.0    +0.0, +0.0    +3.2, -3.2    +3.0, -2.9    +0.0, +0.0    +1.0, -1.0  
 130   150    +2.4, -2.4     +0.0, +0.0    +0.0, +0.0    +3.2, -3.2    +3.1, -3.0    +0.0, +0.0    +1.0, -1.0  
 150   170    +2.6, -2.6     +0.0, +0.0    +0.0, +0.0    +3.2, -3.2    +3.2, -3.1    +0.0, +0.0    +1.0, -1.0  
 170   200    +2.7, -2.7     +0.0, +0.0    +0.0, +0.0    +3.2, -3.2    +3.3, -3.2    +0.0, +0.0    +1.0, -1.0  
 200   230    +2.9, -2.9     +0.0, +0.0    +0.1, +0.0    +3.2, -3.2    +3.5, -3.4    +0.0, +0.0    +1.0, -1.0  
 230   300    +3.1, -3.1     +0.0, +0.0    +0.0, +0.0    +3.2, -3.2    +3.8, -3.6    +0.0, +0.0    +1.0, -1.0  
 300   400    +4.0, -4.0     +0.0, +0.0    +0.0, +0.0    +3.2, -3.2    +4.4, -4.2    +0.0, +0.0    +1.0, -1.0  





The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
|y(gamma)|<1.0, 0.8<|y(jet)|<1.6, y(gamma)*y(jet)<0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 0.0 - 1.0
ABS(YRAP(C=JET)) : 0.8 - 1.6
YRAP(C=GAMMA)*YRAP(C=JET): < 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)  
  20    23    +8.4, -8.4     +5.4, -5.9    +0.6, -0.7    +3.7, -3.7    +2.8, -2.7    +2.0, -2.3    +6.0, -6.0  
  23    26    +7.1, -7.1     +4.0, -5.0    +0.7, -0.7    +5.2, -5.2    +2.8, -2.7    +1.5, -1.7    +6.0, -6.0  
  26    30    +8.5, -8.5     +3.0, -2.9    +1.0, -0.1    +6.9, -6.9    +2.8, -2.7    +0.9, -1.1    +6.0, -6.0  
  30    35    +5.1, -5.1     +2.0, -2.2    +0.4, -0.7    +4.3, -4.3    +2.9, -2.8    +0.6, -0.5    +6.0, -6.0  
  35    40    +5.0, -5.0     +1.0, -1.2    +0.5, +0.0    +3.1, -3.1    +2.9, -2.8    +0.4, -0.4    +1.0, -1.0  
  40    45    +4.0, -4.0     +0.8, -0.9    +0.0, -0.7    +3.0, -3.0    +2.9, -2.8    +0.3, -0.3    +1.0, -1.0  
  45    50    +3.3, -3.3     +0.7, -0.6    +0.1, -0.1    +5.1, -5.1    +2.9, -2.8    +0.1, -0.2    +1.0, -1.0  
  50    60    +2.5, -2.5     +0.5, -0.5    +0.1, +0.0    +2.6, -2.6    +2.9, -2.8    +0.2, -0.2    +1.0, -1.0  
  60    70    +2.1, -2.1     +0.4, -0.3    +0.0, +0.0    +3.2, -3.2    +2.9, -2.8    +0.1, -0.1    +1.0, -1.0  
  70    80    +2.0, -2.0     +0.2, -0.3    +0.2, -0.2    +3.2, -3.2    +3.0, -2.9    +0.1, -0.1    +1.0, -1.0  
  80    90    +2.0, -2.0     +0.1, -0.1    +0.2, -0.2    +3.3, -3.3    +3.0, -2.9    +0.0, -0.1    +1.0, -1.0  
  90   110    +2.1, -2.1     +0.1, -0.1    +0.1, -0.1    +3.3, -3.3    +3.1, -2.9    +0.0, -0.1    +1.0, -1.0  
 110   130    +2.7, -2.7     +0.1, -0.1    +0.0, -0.1    +3.3, -3.3    +3.1, -3.0    +0.0, +0.0    +1.0, -1.0  
 130   150    +2.8, -2.8     +0.0, +0.0    +0.0, +0.0    +3.4, -3.4    +3.2, -3.1    +0.1, +0.0    +1.0, -1.0  
 150   170    +3.1, -3.1     +0.1, -0.1    +0.0, +0.0    +3.5, -3.5    +3.3, -3.1    +0.0, +0.0    +1.0, -1.0  
 170   200    +3.3, -3.3     +0.1, +0.0    +0.0, -0.1    +3.3, -3.3    +3.4, -3.2    +0.0, -0.1    +1.0, -1.0  
 200   230    +4.4, -4.4     +0.0, -0.1    +0.0, -0.1    +3.4, -3.4    +3.5, -3.3    +0.0, +0.0    +1.0, -1.0  
 230   400    +4.1, -4.1     +0.0, +0.0    +0.1, -0.1    +3.7, -3.7    +3.8, -3.7    +0.0, +0.0    +1.0, -1.0  





The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
|y(gamma)|<1.0, 1.6<|y(jet)|<2.4, y(gamma)*y(jet)<0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 0.0 - 1.0
ABS(YRAP(C=JET)) : 1.6 - 2.4
YRAP(C=GAMMA)*YRAP(C=JET): < 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)  
  20    23    +9.1, -9.1     +6.5, -7.8    +0.6, -0.3    +3.7, -3.7    +2.7, -2.7    +3.2, -3.0    +6.0, -6.0  
  23    26    +7.6, -7.6     +4.3, -5.3    +1.0, -2.2    +5.2, -5.2    +2.8, -2.7    +1.9, -2.4    +6.0, -6.0  
  26    30    +9.3, -9.3     +3.7, -3.8    +2.0, -0.3    +6.9, -6.9    +2.8, -2.7    +1.4, -2.0    +6.0, -6.0  
  30    35    +5.4, -5.4     +2.6, -2.3    +0.4, -0.7    +4.4, -4.4    +2.9, -2.8    +0.8, -0.8    +6.0, -6.0  
  35    40    +5.4, -5.4     +1.7, -1.4    +1.2, -0.6    +3.2, -3.2    +2.9, -2.8    +0.4, -0.3    +1.0, -1.0  
  40    45    +4.3, -4.3     +0.8, -0.9    +0.1, -0.2    +3.4, -3.4    +3.0, -2.9    +0.2, -0.5    +1.0, -1.0  
  45    50    +3.6, -3.6     +0.7, -0.9    +0.4, -0.2    +5.3, -5.3    +3.1, -3.0    +0.4, -0.3    +1.0, -1.0  
  50    60    +2.7, -2.7     +0.9, -0.8    +0.1, +0.0    +3.3, -3.3    +3.2, -3.0    +0.3, -0.2    +1.0, -1.0  
  60    70    +2.2, -2.2     +0.7, -0.5    +0.2, -0.3    +4.0, -4.0    +3.3, -3.2    +0.3, -0.2    +1.0, -1.0  
  70    80    +2.2, -2.2     +0.3, -0.3    +0.2, -0.1    +4.3, -4.3    +3.4, -3.3    +0.2, -0.3    +1.0, -1.0  
  80    90    +2.3, -2.3     +0.3, -0.1    +0.2, -0.5    +4.4, -4.4    +3.6, -3.4    +0.1, -0.2    +1.0, -1.0  
  90   110    +2.6, -2.6     +0.2, -0.2    +0.2, -0.5    +4.5, -4.5    +3.8, -3.6    +0.1, -0.2    +1.0, -1.0  
 110   130    +3.1, -3.1     +0.1, -0.1    +0.0, -0.2    +4.6, -4.6    +4.1, -3.9    +0.0, +0.0    +1.0, -1.0  
 130   150    +3.5, -3.5     +0.2, -0.3    +0.0, -0.7    +4.8, -4.8    +4.4, -4.2    +0.3, -0.1    +1.0, -1.0  
 150   170    +3.9, -3.9     +0.2, -0.2    +0.0, -0.4    +5.1, -5.1    +4.7, -4.5    +0.4, +0.0    +1.0, -1.0  
 170   300    +4.4, -4.4     +0.3, -0.1    +0.2, -0.2    +5.3, -5.3    +5.6, -5.3    +0.0, +0.0    +1.0, -1.0  





The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
|y(gamma)|<1.0, 2.4<|y(jet)|<3.2, y(gamma)*y(jet)<0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 0.0 - 1.0
ABS(YRAP(C=JET)) : 2.4 - 3.2
YRAP(C=GAMMA)*YRAP(C=JET): < 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)  
  20    23   +10.6,-10.6     +8.4, -8.4    +1.4, -2.3    +3.7, -3.7    +3.4, -3.3    +4.9, -6.2    +6.0, -6.0  
  23    26    +8.1, -8.1     +6.0, -6.4    +1.5, -0.9    +5.2, -5.2    +3.5, -3.3    +4.7, -4.8    +6.0, -6.0  
  26    30    +9.0, -9.0     +4.9, -5.6    +0.1, -1.9    +6.9, -6.9    +3.5, -3.4    +3.0, -3.3    +6.0, -6.0  
  30    35    +5.5, -5.5     +3.5, -3.9    +0.6, -0.5    +4.6, -4.6    +3.6, -3.5    +1.5, -1.8    +6.0, -6.0  
  35    40    +5.6, -5.6     +2.2, -3.1    +0.8, -2.8    +3.6, -3.6    +3.7, -3.5    +1.2, -1.1    +1.0, -1.0  
  40    45    +4.3, -4.3     +2.3, -1.8    +1.2, -0.2    +3.7, -3.7    +3.7, -3.6    +1.5, -1.4    +1.0, -1.0  
  45    50    +3.5, -3.5     +1.8, -3.2    +1.2, -0.1    +5.6, -5.6    +3.8, -3.7    +1.1, -0.9    +1.0, -1.0  
  50    60    +2.9, -2.9     +1.8, -1.7    +1.1, -1.1    +2.6, -2.6    +3.9, -3.8    +0.9, -0.9    +1.0, -1.0  
  60    70    +3.4, -3.4     +1.8, -1.7    +0.9, -0.9    +4.4, -4.4    +4.1, -3.9    +0.7, -1.1    +1.0, -1.0  
  70    80    +4.4, -4.4     +1.4, -1.1    +2.2, -0.3    +4.8, -4.8    +4.2, -4.1    +0.8, -0.9    +1.0, -1.0  
  80    90    +5.3, -5.3     +0.8, -0.7    +2.0, -0.9    +4.2, -4.2    +4.4, -4.2    +0.1, -1.1    +1.0, -1.0  
  90   110    +6.3, -6.3     +1.1, -0.6    +0.7, -2.7    +6.4, -6.4    +4.7, -4.4    +0.9, -2.0    +1.0, -1.0  
 110   200    +8.4, -8.4     +2.4, -2.6    +2.9, -0.8    +3.1, -3.1    +5.3, -5.1    +1.1, +0.0    +1.0, -1.0  





The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
1.5<|y(gamma)|<2.5, |y(jet)|<0.8, y(gamma)*y(jet)>=0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 1.5 - 2.5
ABS(YRAP(C=JET)) : 0.0 - 0.8
YRAP(C=GAMMA)*YRAP(C=JET): >= 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)  
  20    23   +10.1,-10.1     +3.5, -3.7    +1.3, -1.1    +9.5, -9.5    +2.4, -2.3    +1.3, -1.6    +6.0, -6.0  
  23    26    +9.0, -9.0     +2.3, -2.7    +0.9, -0.7    +8.5, -8.5    +2.5, -2.4    +0.7, -1.1    +6.0, -6.0  
  26    30    +8.9, -8.9     +1.4, -1.6    +0.7, -0.6    +8.8, -8.8    +2.6, -2.5    +0.6, -0.6    +6.0, -6.0  
  30    35    +8.9, -8.9     +0.7, -0.9    +0.2, -0.9    +8.4, -8.4    +2.7, -2.6    +0.2, -0.2    +6.0, -6.0  
  35    40    +7.6, -7.6     +0.4, -0.7    +0.3, -0.2    +8.7, -8.7    +2.8, -2.7    +0.1, -0.1    +1.0, -1.0  
  40    45    +4.5, -4.5     +0.2, -0.2    +0.2, +0.0    +6.2, -6.2    +2.9, -2.8    +0.0, +0.0    +1.0, -1.0  
  45    50    +4.3, -4.3     +0.1, -0.2    +0.1, +0.0    +5.3, -5.3    +3.0, -2.9    +0.0, +0.0    +1.0, -1.0  
  50    60    +4.3, -4.3     +0.1, -0.1    +0.0, +0.0    +5.1, -5.1    +3.2, -3.1    +0.0, +0.0    +1.0, -1.0  
  60    70    +4.7, -4.7     +0.1, -0.1    +0.0, -0.1    +4.6, -4.6    +3.5, -3.3    +0.1, +0.0    +1.0, -1.0  
  70    80    +3.5, -3.5     +0.1, -0.1    +0.0, +0.0    +3.2, -3.2    +3.7, -3.6    +0.0, +0.0    +1.0, -1.0  
  80    90    +3.0, -3.0     +0.0, +0.0    +0.0, -0.1    +1.9, -1.9    +4.0, -3.8    +0.0, +0.0    +1.0, -1.0  
  90   110    +4.5, -4.5     +0.0, +0.0    +0.2, -0.1    +1.8, -1.8    +4.4, -4.2    +0.0, +0.0    +1.0, -1.0  
 110   130    +3.2, -3.2     +0.0, +0.0    +0.0, -0.1    +2.1, -2.1    +4.9, -4.7    +0.0, +0.0    +1.0, -1.0  
 130   150    +3.4, -3.4     +0.0, +0.0    +0.0, +0.0    +1.9, -1.9    +5.5, -5.2    +0.0, +0.0    +1.0, -1.0  
 150   170    +3.7, -3.7     +0.0, +0.0    +0.2, +0.0    +1.8, -1.8    +6.2, -5.8    +0.0, +0.0    +1.0, -1.0  
 170   230    +4.0, -4.0     +0.0, +0.0    +0.0, -0.5    +0.2, -0.2    +7.3, -6.8    +0.0, +0.0    +1.0, -1.0  





The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
1.5<|y(gamma)|<2.5, 0.8<|y(jet)|<1.6, y(gamma)*y(jet)>=0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 1.5 - 2.5
ABS(YRAP(C=JET)) : 0.8 - 1.6
YRAP(C=GAMMA)*YRAP(C=JET): >= 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)  
  20    23   +10.0,-10.0     +3.9, -4.8    +0.6, -1.1    +8.9, -8.9    +2.8, -2.7    +1.5, -1.9    +6.0, -6.0  
  23    26    +8.9, -8.9     +2.6, -3.1    +0.9, -1.0    +8.2, -8.2    +2.9, -2.8    +1.1, -0.9    +6.0, -6.0  
  26    30    +8.8, -8.8     +1.6, -1.9    +0.6, -0.4    +8.7, -8.7    +2.9, -2.8    +0.5, -0.6    +6.0, -6.0  
  30    35    +8.3, -8.3     +0.8, -1.2    +0.5, -0.5    +8.3, -8.3    +3.0, -2.9    +0.2, -0.3    +6.0, -6.0  
  35    40    +7.1, -7.1     +0.4, -0.5    +0.1, -0.3    +8.7, -8.7    +3.2, -3.1    +0.1, -0.1    +1.0, -1.0  
  40    45    +4.3, -4.3     +0.3, -0.3    +0.0, -0.1    +6.2, -6.2    +3.3, -3.2    +0.1, -0.1    +1.0, -1.0  
  45    50    +4.2, -4.2     +0.2, -0.2    +0.1, -0.1    +5.3, -5.3    +3.4, -3.3    +0.1, -0.1    +1.0, -1.0  
  50    60    +4.0, -4.0     +0.1, -0.1    +0.1, -0.1    +5.1, -5.1    +3.6, -3.5    +0.0, -0.1    +1.0, -1.0  
  60    70    +4.6, -4.6     +0.1, -0.1    +0.1, +0.0    +4.6, -4.6    +3.9, -3.7    +0.0, +0.0    +1.0, -1.0  
  70    80    +3.7, -3.7     +0.1, -0.1    +0.1, +0.0    +3.2, -3.2    +4.1, -4.0    +0.0, +0.0    +1.0, -1.0  
  80    90    +3.1, -3.1     +0.0, -0.1    +0.0, -0.2    +1.8, -1.8    +4.4, -4.2    +0.0, +0.0    +1.0, -1.0  
  90   110    +4.8, -4.8     +0.0, +0.0    +0.0, +0.0    +1.9, -1.9    +4.8, -4.6    +0.0, +0.0    +1.0, -1.0  
 110   130    +3.2, -3.2     +0.0, +0.0    +0.0, +0.0    +1.9, -1.9    +5.4, -5.1    +0.0, +0.0    +1.0, -1.0  
 130   150    +4.5, -4.5     +0.0, -0.1    +0.0, -0.1    +1.9, -1.9    +6.0, -5.7    +0.4, +0.0    +1.0, -1.0  
 150   230    +3.8, -3.8     +0.0, -0.6    +0.6, +0.0    +1.0, -1.0    +7.2, -6.7    +0.0, +0.0    +1.0, -1.0  





The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
1.5<|y(gamma)|<2.5, 1.6<|y(jet)|<2.4, y(gamma)*y(jet)>=0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 1.5 - 2.5
ABS(YRAP(C=JET)) : 1.6 - 2.4
YRAP(C=GAMMA)*YRAP(C=JET): >= 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)  
  20    23    +9.9, -9.9     +4.0, -4.8    +1.4, -1.0    +8.9, -8.9    +2.6, -2.5    +1.8, -2.0    +6.0, -6.0  
  23    26    +8.8, -8.8     +2.5, -3.1    +0.6, -1.3    +7.9, -7.9    +2.7, -2.6    +0.9, -1.0    +6.0, -6.0  
  26    30    +8.7, -8.7     +1.6, -1.9    +0.7, -0.7    +8.5, -8.5    +2.8, -2.7    +0.6, -0.7    +6.0, -6.0  
  30    35    +8.2, -8.2     +0.7, -1.0    +0.3, -0.5    +8.3, -8.3    +3.0, -2.9    +0.2, -0.2    +6.0, -6.0  
  35    40    +7.2, -7.2     +0.4, -0.6    +0.4, -0.3    +8.6, -8.6    +3.2, -3.1    +0.1, -0.1    +1.0, -1.0  
  40    45    +4.2, -4.2     +0.3, -0.2    +0.2, +0.0    +6.2, -6.2    +3.4, -3.3    +0.1, -0.1    +1.0, -1.0  
  45    50    +4.2, -4.2     +0.1, -0.2    +0.1, +0.0    +5.3, -5.3    +3.7, -3.5    +0.1, +0.0    +1.0, -1.0  
  50    60    +4.2, -4.2     +0.2, -0.2    +0.1, +0.0    +5.1, -5.1    +4.0, -3.8    +0.1, +0.0    +1.0, -1.0  
  60    70    +5.0, -5.0     +0.1, -0.1    +0.0, +0.0    +4.7, -4.7    +4.4, -4.2    +0.1, -0.1    +1.0, -1.0  
  70    80    +3.2, -3.2     +0.1, -0.1    +0.1, +0.0    +3.4, -3.4    +4.9, -4.7    +0.1, +0.0    +1.0, -1.0  
  80    90    +2.9, -2.9     +0.0, -0.1    +0.3, +0.0    +1.9, -1.9    +5.4, -5.1    +0.0, +0.0    +1.0, -1.0  
  90   110    +3.2, -3.2     +0.1, -0.1    +0.0, +0.0    +2.1, -2.1    +6.1, -5.7    +0.0, +0.0    +1.0, -1.0  
 110   130    +3.1, -3.1     +0.3, +0.0    +0.2, -0.3    +2.2, -2.2    +7.1, -6.6    +0.0, +0.0    +1.0, -1.0  
 130   170    +3.3, -3.3     +0.0, +0.0    +0.9, -1.1    +2.0, -2.0    +8.5, -7.9    +1.3, +0.0    +1.0, -1.0  





The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
1.5<|y(gamma)|<2.5, 2.4<|y(jet)|<3.2, y(gamma)*y(jet)>=0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 1.5 - 2.5
ABS(YRAP(C=JET)) : 2.4 - 3.2
YRAP(C=GAMMA)*YRAP(C=JET): >= 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)
  20    23   +10.0,-10.0     +5.2, -6.1    +1.7, -1.4    +9.2, -9.2    +2.9, -2.8    +3.8, -6.6    +6.0, -6.0  
  23    26    +8.9, -8.9     +3.4, -4.0    +1.2, -1.1    +8.6, -8.6    +3.1, -3.0    +2.4, -5.2    +6.0, -6.0  
  26    30    +8.8, -8.8     +2.0, -2.8    +0.6, -1.2    +8.9, -8.9    +3.4, -3.3    +1.2, -4.1    +6.0, -6.0  
  30    35    +8.3, -8.3     +1.2, -1.8    +0.5, -0.6    +8.8, -8.8    +3.7, -3.6    +0.5, -2.9    +6.0, -6.0  
  35    40    +7.2, -7.2     +0.9, -1.0    +0.4, -0.5    +9.2, -9.2    +4.1, -3.9    +0.5, -2.5    +1.0, -1.0  
  40    45    +4.4, -4.4     +0.5, -0.8    +0.2, -0.8    +6.2, -6.2    +4.5, -4.3    +0.1, -1.5    +1.0, -1.0  
  45    50    +4.7, -4.7     +0.8, -1.0    +0.1, -0.2    +5.4, -5.4    +4.8, -4.6    +0.2, -1.9    +1.0, -1.0  
  50    60    +4.1, -4.1     +0.5, -0.5    +0.3, -0.1    +5.3, -5.3    +5.4, -5.1    +0.6, -0.5    +1.0, -1.0  
  60    70    +3.3, -3.3     +0.4, -1.0    +0.1, +0.0    +5.4, -5.4    +6.2, -5.8    +0.9, -1.1    +1.0, -1.0  
  70    80    +3.0, -3.0     +0.6, -0.8    +0.3, -1.7    +3.2, -3.2    +7.0, -6.5    +2.7, -0.2    +1.0, -1.0  
  80    90    +3.5, -3.5     +0.5, -0.5    +0.3, -2.1    +1.8, -1.8    +7.8, -7.2    +4.7, -0.2    +1.0, -1.0  
  90   170    +4.2, -4.2     +0.0, -0.9    +5.3, -1.2    +1.5, -1.5    +9.8, -8.9    +8.3, -5.3    +1.0, -1.0 





The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
1.5<|y(gamma)|<2.5, |y(jet)|<0.8, y(gamma)*y(jet)<0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 1.5 - 2.5
ABS(YRAP(C=JET)) : 0.0 - 0.8
YRAP(C=GAMMA)*YRAP(C=JET): < 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)
  20    23   +10.4,-10.4     +4.3, -4.6    +0.4, -1.5    +8.1, -8.1    +2.6, -2.5    +1.5, -2.0    +6.0, -6.0  
  23    26    +9.3, -9.3     +2.5, -3.2    +1.0, -1.3    +7.3, -7.3    +2.6, -2.5    +1.1, -1.4    +6.0, -6.0  
  26    30    +9.1, -9.1     +2.0, -2.1    +1.0, -0.5    +8.1, -8.1    +2.7, -2.6    +0.8, -0.9    +6.0, -6.0  
  30    35    +9.6, -9.6     +1.0, -1.5    +0.0, -0.8    +4.1, -4.1    +2.8, -2.7    +0.3, -0.5    +6.0, -6.0  
  35    40    +8.4, -8.4     +0.7, -0.6    +0.7, +0.0    +9.6, -9.6    +2.9, -2.8    +0.2, -0.3    +1.0, -1.0  
  40    45    +4.9, -4.9     +0.4, -0.5    +0.3, +0.0    +8.2, -8.2    +3.0, -2.9    +0.1, -0.1    +1.0, -1.0  
  45    50    +4.5, -4.5     +0.3, -0.4    +0.0, -0.2    +3.3, -3.3    +3.0, -2.9    +0.1, -0.1    +1.0, -1.0  
  50    60    +4.8, -4.8     +0.2, -0.2    +0.1, +0.0    +5.1, -5.1    +3.2, -3.1    +0.1, -0.1    +1.0, -1.0  
  60    70    +5.5, -5.5     +0.1, -0.1    +0.0, +0.0    +4.6, -4.6    +3.4, -3.3    +0.0, -0.1    +1.0, -1.0  
  70    80    +4.3, -4.3     +0.1, -0.2    +0.0, +0.0    +3.2, -3.2    +3.6, -3.5    +0.1, +0.0    +1.0, -1.0  
  80    90    +3.2, -3.2     +0.1, -0.1    +0.2, +0.0    +1.9, -1.9    +3.8, -3.6    +0.0, +0.0    +1.0, -1.0  
  90   110    +4.2, -4.2     +0.0, -0.1    +0.1, +0.0    +1.9, -1.9    +4.1, -3.9    +0.0, +0.0    +1.0, -1.0  
 110   130    +3.7, -3.7     +0.1, +0.0    +0.2, -0.1    +2.2, -2.2    +4.6, -4.3    +0.0, +0.0    +1.0, -1.0  
 130   150    +4.0, -4.0     +0.0, -0.1    +0.1, -0.1    +2.3, -2.3    +5.0, -4.8    +0.0, +0.0    +1.0, -1.0  
 150   170    +4.6, -4.6     +0.0, +0.0    +0.0, +0.0    +2.3, -2.3    +5.5, -5.2    +0.0, +0.0    +1.0, -1.0  
 170   230    +4.6, -4.6     +0.0, +0.0    +0.0, +0.0    +3.1, -3.1    +6.4, -6.0    +0.0, +0.0    +1.0, -1.0  





The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
1.5<|y(gamma)|<2.5, 0.8<|y(jet)|<1.6, y(gamma)*y(jet)<0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 1.5 - 2.5
ABS(YRAP(C=JET)) : 0.8 - 1.6
YRAP(C=GAMMA)*YRAP(C=JET): < 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)
  20    23   +10.5,-10.5     +6.9, -7.3    +0.8, -0.1    +8.0, -8.0    +2.7, -2.6    +2.9, -3.1    +6.0, -6.0  
  23    26    +9.4, -9.4     +5.1, -5.3    +0.4, -0.3    +7.2, -7.2    +2.8, -2.7    +2.2, -1.7    +6.0, -6.0  
  26    30    +9.2, -9.2     +4.0, -3.9    +1.1, -0.7    +8.1, -8.1    +2.8, -2.7    +1.8, -1.4    +6.0, -6.0  
  30    35    +9.9, -9.9     +2.7, -2.5    +0.9, -0.4    +4.1, -4.1    +2.9, -2.8    +0.8, -0.9    +6.0, -6.0  
  35    40    +8.8, -8.8     +2.4, -2.5    +0.3, -0.1    +9.6, -9.6    +3.0, -2.9    +0.8, -0.5    +1.0, -1.0  
  40    45    +5.1, -5.1     +1.7, -1.2    +0.2, -1.0    +8.2, -8.2    +3.1, -3.0    +0.4, -0.6    +1.0, -1.0  
  45    50    +5.1, -5.1     +1.4, -2.2    +0.0, -0.4    +3.3, -3.3    +3.2, -3.1    +0.4, -0.3    +1.0, -1.0  
  50    60    +5.3, -5.3     +1.1, -1.0    +0.3, -0.6    +5.1, -5.1    +3.3, -3.2    +0.3, -0.4    +1.0, -1.0  
  60    70    +5.6, -5.6     +0.8, -0.7    +0.0, -0.1    +4.6, -4.6    +3.5, -3.4    +0.2, -0.3    +1.0, -1.0  
  70    80    +4.7, -4.7     +0.7, -0.3    +0.4, -0.6    +3.3, -3.3    +3.8, -3.6    +0.2, -0.1    +1.0, -1.0  
  80    90    +4.6, -4.6     +0.6, -0.2    +0.5, -0.2    +2.2, -2.2    +4.0, -3.8    +0.1, -0.1    +1.0, -1.0  
  90   110    +6.8, -6.8     +0.1, -0.1    +0.0, -0.1    +2.2, -2.2    +4.3, -4.1    +0.1, -0.1    +1.0, -1.0  
 110   130    +4.3, -4.3     +0.0, -0.1    +0.2, -0.2    +2.6, -2.6    +4.7, -4.5    +0.0, -0.4    +1.0, -1.0  
 130   150    +4.7, -4.7     +0.1, +0.0    +0.1, +0.0    +2.9, -2.9    +5.2, -5.0    +0.0, +0.0    +1.0, -1.0  
 150   230    +5.3, -5.3     +0.0, +0.0    +0.1, +0.0    +3.4, -3.4    +6.2, -5.8    +0.0, +0.0    +1.0, -1.0 





The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
1.5<|y(gamma)|<2.5, 1.6<|y(jet)|<2.4, y(gamma)*y(jet)<0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 1.5 - 2.5
ABS(YRAP(C=JET)) : 1.6 - 2.4
YRAP(C=GAMMA)*YRAP(C=JET): < 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)
  20    23   +10.7,-10.7     +7.3, -8.0    +0.5, -1.0    +8.2, -8.2    +3.0, -2.9    +4.3, -3.9    +6.0, -6.0  
  23    26    +9.5, -9.5     +5.3, -7.2    +0.5, -2.1    +7.4, -7.4    +3.0, -2.9    +2.3, -2.0    +6.0, -6.0  
  26    30    +9.2, -9.2     +4.6, -5.3    +0.8, -0.2    +8.2, -8.2    +3.1, -3.0    +0.9, -2.4    +6.0, -6.0  
  30    35   +10.2,-10.2     +3.3, -3.3    +0.1, -0.7    +4.2, -4.2    +3.2, -3.1    +1.2, -1.0    +6.0, -6.0  
  35    40    +8.8, -8.8     +3.9, -3.3    +4.0, -1.8    +9.6, -9.6    +3.3, -3.2    +1.0, -0.6    +1.0, -1.0  
  40    45    +5.9, -5.9     +1.1, -1.8    +1.9, -1.1    +8.2, -8.2    +3.4, -3.2    +0.5, -0.7    +1.0, -1.0  
  45    50    +5.4, -5.4     +1.5, -1.5    +1.9, -1.9    +3.3, -3.3    +3.5, -3.3    +0.9, -0.5    +1.0, -1.0  
  50    60    +6.6, -6.6     +1.0, -1.0    +0.1, -0.1    +5.1, -5.1    +3.6, -3.5    +0.4, -0.5    +1.0, -1.0  
  60    70    +7.2, -7.2     +0.7, -0.7    +0.7, -0.2    +4.8, -4.8    +3.8, -3.7    +0.3, -0.3    +1.0, -1.0  
  70    80    +5.7, -5.7     +0.4, -0.3    +0.2, -1.0    +3.9, -3.9    +4.0, -3.9    +0.4, -0.4    +1.0, -1.0  
  80    90    +8.1, -8.1     +0.1, -0.1    +0.3, -0.1    +3.8, -3.8    +4.3, -4.1    +0.5, +0.0    +1.0, -1.0  
  90   110    +7.0, -7.0     +0.0, -0.1    +0.4, -0.9    +5.0, -5.0    +4.6, -4.4    +0.3, -0.3    +1.0, -1.0  
 110   130    +7.9, -7.9     +0.0, +0.0    +0.0, -0.4    +3.5, -3.5    +5.0, -4.8    +0.0, +0.0    +1.0, -1.0  
 130   170    +9.2, -9.2     +0.0, -3.4    +2.1, -5.5    +2.0, -2.0    +5.7, -5.4    +0.0, -1.1    +1.0, -1.0 





The measured cross section as a function of the photon transverse momentum, PT, for PT(jet)>15 GeV, PT(jet)> 0.3*PT(gamma), 
1.5<|y(gamma)|<2.5, 2.4<|y(jet)|<3.2, y(gamma)*y(jet)<0 with the jet cone radius R = 0.7.
ABS(YRAP(C=GAMMA)) : 1.5 - 2.5
ABS(YRAP(C=JET)) : 2.4 - 3.2
YRAP(C=GAMMA)*YRAP(C=JET): < 0
PT(C=JET) IN GEV : > 15, >0.3*PT(C=GAMMA)
RE : P PBAR --> GAMMA JET X
sqrts : 1960.0 GeV
x : PT(C=GAMMA) IN GEV
y : D(SIG)/DPT(C=GAMMA) IN PB/GEV
PT1 TO PT2     purity(%)      jes_mc(%)      jer(%)      mod.dep.(%)     pes(%)      jes_data(%)   trigger(%)
  20    23   +10.9,-10.9     +8.7, -9.0    +0.1, -2.6    +8.1, -8.1    +3.1, -3.0   +10.9,-11.2    +6.0, -6.0  
  23    26    +9.7, -9.7     +6.9, -7.6    +0.9, -1.4    +7.2, -7.2    +3.2, -3.1    +7.6,-12.1    +6.0, -6.0  
  26    30    +9.3, -9.3     +5.9, -5.4    +2.7, -0.7    +8.1, -8.1    +3.3, -3.2    +6.8,-10.8    +6.0, -6.0  
  30    35   +10.5,-10.5     +4.5, -4.1    +0.1, -1.6    +4.2, -4.2    +3.5, -3.4    +4.4, -6.6    +6.0, -6.0  
  35    40    +9.3, -9.3     +3.9, -2.2    +0.2, -2.1    +9.7, -9.7    +3.7, -3.6    +3.1, -7.9    +1.0, -1.0  
  40    45    +6.9, -6.9     +2.7, -5.5    +2.3, -1.1    +8.4, -8.4    +3.9, -3.7    +3.4, -6.7    +1.0, -1.0  
  45    50    +5.8, -5.8     +4.6, -2.7    +3.0, -1.3    +3.8, -3.8    +4.1, -3.9    +2.5, -5.1    +1.0, -1.0  
  50    60    +8.2, -8.2     +3.0, -3.9    +0.1, -0.4    +5.7, -5.7    +4.4, -4.2    +4.2, -6.1    +1.0, -1.0  
  60    70    +6.5, -6.5     +3.0, -1.8    +0.8, +0.0    +5.0, -5.0    +4.8, -4.6    +3.6, -3.3    +1.0, -1.0  
  70    80    +7.3, -7.3     +1.4, -1.3    +1.0, -1.3    +4.4, -4.4    +5.2, -5.0    +4.3, -4.4    +1.0, -1.0  
  80    90    +8.8, -8.8     +2.7, -1.6    +0.4, -1.6    +3.4, -3.4    +5.7, -5.4    +7.9, -2.1    +1.0, -1.0  
  90   170   +10.6,-10.6     +0.8, -0.8    +2.0, -1.1    +3.0, -3.0    +6.9, -6.4    +7.0, +0.0    +1.0, -1.0






==> Readme.txt <==
=======================README.TXT=======================

ARTICLE INFORMATION

Document Number: E-PRLTAO-101-033833

Journal: submitted to Phys. Rev. D

All Authors: V.M. Abazov, B. Abbott, B.S. Acharya, M. Adams, et al. [full list available in tex]

Title: Measurement of the differential cross section of photon plus jet production 
in $p\bar{p}$ collisions at $\sqrt{s}=1.96$ TeV


DEPOSIT INFORMATION

Description: Tables of systematic uncertainties for the photon+jet
cross section measurement as a function of photon transverse momentum, photon and jet rapidities 
from the D0 collaboration

Total No. of Files: 2

Filenames:
Readme.txt, D0_gammajet_correl.txt

Filetypes: text files

Special Instructions: 	 
	D0_gammajet_correl.txt gives the correlation between 
        experimental systematic uncertainties in percent

Contact Information:

	Dr. Dmitry Bandurin
        Fermilab, MS 357, Batavia, IL 60510, USA

     Email: bandurin@fnal.gov
     Phone: +1 630-840-2196
     Fax: +1 630-840-8481

=====================END README.TXT=====================


